FLInt: Exploiting Floating Point Enabled Integer Arithmetic for Efficient Random Forest Inference

In many machine learning applications, e.g., tree-based ensembles, floating point numbers are extensively utilized due to their expressiveness. Nowadays performing data analysis on embedded devices from dynamic data masses becomes available, but such systems often lack hardware capabilities to process floating point numbers, introducing large overheads for their processing. Even if such hardware is present in general computing systems, using integer operations instead of floating point operations promises to reduce operation overheads and improve the performance. In this paper, we provide \mdname, a full precision floating point comparison for random forests, by only using integer and logic operations. To ensure the same functionality preserves, we formally prove the correctness of this comparison. Since random forests only require comparison of floating point numbers during inference, we implement \mdname~in low level realizations and therefore eliminate the need for floating point hardware entirely, by keeping the model accuracy unchanged. The usage of \mdname~basically boils down to a one-by-one replacement of conditions: For instance, a comparison statement in C: if(pX[3]<=(float)10.074347) becomes if((*(((int*)(pX))+3))<=((int)(0x41213087))). Experimental evaluation on X86 and ARMv8 desktop and server class systems shows that the execution time can be reduced by up to $\approx 30\%$ with our novel approach.

==> FLInt%3A%20Integerized%20Floating%20Points 2/decoration/n.csv <==
-2147483648, -0.0000000000e+00
-2130706432, -2.3509887016e-38
-2113929216, -9.4039548066e-38
-2097152000, -3.7615819226e-37
-2080374784, -1.5046327691e-36
-2063597568, -6.0185310762e-36
-2046820352, -2.4074124305e-35
-2030043136, -9.6296497219e-35
-2013265920, -3.8518598888e-34
-1996488704, -1.5407439555e-33
-1979711488, -6.1629758220e-33
-1962934272, -2.4651903288e-32
-1946157056, -9.8607613153e-32
-1929379840, -3.9443045261e-31
-1912602624, -1.5777218104e-30
-1895825408, -6.3108872418e-30
-1879048192, -2.5243548967e-29
-1862270976, -1.0097419587e-28
-1845493760, -4.0389678347e-28
-1828716544, -1.6155871339e-27
-1811939328, -6.4623485356e-27
-1795162112, -2.5849394142e-26
-1778384896, -1.0339757657e-25
-1761607680, -4.1359030628e-25
-1744830464, -1.6543612251e-24
-1728053248, -6.6174449004e-24
-1711276032, -2.6469779602e-23
-1694498816, -1.0587911841e-22
-1677721600, -4.2351647363e-22
-1660944384, -1.6940658945e-21
-1644167168, -6.7762635780e-21
-1627389952, -2.7105054312e-20
-1610612736, -1.0842021725e-19
-1593835520, -4.3368086899e-19
-1577058304, -1.7347234760e-18
-1560281088, -6.9388939039e-18
-1543503872, -2.7755575616e-17
-1526726656, -1.1102230246e-16
-1509949440, -4.4408920985e-16
-1493172224, -1.7763568394e-15
-1476395008, -7.1054273576e-15
-1459617792, -2.8421709430e-14
-1442840576, -1.1368683772e-13
-1426063360, -4.5474735089e-13
-1409286144, -1.8189894035e-12
-1392508928, -7.2759576142e-12
-1375731712, -2.9103830457e-11
-1358954496, -1.1641532183e-10
-1342177280, -4.6566128731e-10
-1325400064, -1.8626451492e-09
-1308622848, -7.4505805969e-09
-1291845632, -2.9802322388e-08
-1275068416, -1.1920928955e-07
-1258291200, -4.7683715820e-07
-1241513984, -1.9073486328e-06
-1224736768, -7.6293945312e-06
-1207959552, -3.0517578125e-05
-1191182336, -1.2207031250e-04
-1174405120, -4.8828125000e-04
-1157627904, -1.9531250000e-03
-1140850688, -7.8125000000e-03
-1124073472, -3.1250000000e-02
-1107296256, -1.2500000000e-01
-1090519040, -5.0000000000e-01
-1073741824, -2.0000000000e+00
-1056964608, -8.0000000000e+00
-1040187392, -3.2000000000e+01
-1023410176, -1.2800000000e+02
-1006632960, -5.1200000000e+02
-989855744, -2.0480000000e+03
-973078528, -8.1920000000e+03
-956301312, -3.2768000000e+04
-939524096, -1.3107200000e+05
-922746880, -5.2428800000e+05
-905969664, -2.0971520000e+06
-889192448, -8.3886080000e+06
-872415232, -3.3554432000e+07
-855638016, -1.3421772800e+08
-838860800, -5.3687091200e+08
-822083584, -2.1474836480e+09
-805306368, -8.5899345920e+09
-788529152, -3.4359738368e+10
-771751936, -1.3743895347e+11
-754974720, -5.4975581389e+11
-738197504, -2.1990232556e+12
-721420288, -8.7960930222e+12
-704643072, -3.5184372089e+13
-687865856, -1.4073748836e+14
-671088640, -5.6294995342e+14
-654311424, -2.2517998137e+15
-637534208, -9.0071992547e+15
-620756992, -3.6028797019e+16
-603979776, -1.4411518808e+17
-587202560, -5.7646075230e+17
-570425344, -2.3058430092e+18
-553648128, -9.2233720369e+18
-536870912, -3.6893488147e+19
-520093696, -1.4757395259e+20
-503316480, -5.9029581036e+20
-486539264, -2.3611832414e+21
-469762048, -9.4447329657e+21
-452984832, -3.7778931863e+22
-436207616, -1.5111572745e+23
-419430400, -6.0446290981e+23
-402653184, -2.4178516392e+24
-385875968, -9.6714065569e+24
-369098752, -3.8685626228e+25
-352321536, -1.5474250491e+26
-335544320, -6.1897001964e+26
-318767104, -2.4758800786e+27
-301989888, -9.9035203143e+27
-285212672, -3.9614081257e+28
-268435456, -1.5845632503e+29
-251658240, -6.3382530011e+29
-234881024, -2.5353012005e+30
-218103808, -1.0141204802e+31
-201326592, -4.0564819207e+31
-184549376, -1.6225927683e+32
-167772160, -6.4903710732e+32
-150994944, -2.5961484293e+33
-134217728, -1.0384593717e+34
-117440512, -4.1538374868e+34
-100663296, -1.6615349947e+35
-83886080, -6.6461399789e+35
-67108864, -2.6584559916e+36
-50331648, -1.0633823966e+37
-33554432, -4.2535295865e+37
-16777216, -1.7014118346e+38


==> FLInt%3A%20Integerized%20Floating%20Points 2/decoration/p.csv <==
0, 0.0000000000e+00
16777216, 2.3509887016e-38
33554432, 9.4039548066e-38
50331648, 3.7615819226e-37
67108864, 1.5046327691e-36
83886080, 6.0185310762e-36
100663296, 2.4074124305e-35
117440512, 9.6296497219e-35
134217728, 3.8518598888e-34
150994944, 1.5407439555e-33
167772160, 6.1629758220e-33
184549376, 2.4651903288e-32
201326592, 9.8607613153e-32
218103808, 3.9443045261e-31
234881024, 1.5777218104e-30
251658240, 6.3108872418e-30
268435456, 2.5243548967e-29
285212672, 1.0097419587e-28
301989888, 4.0389678347e-28
318767104, 1.6155871339e-27
335544320, 6.4623485356e-27
352321536, 2.5849394142e-26
369098752, 1.0339757657e-25
385875968, 4.1359030628e-25
402653184, 1.6543612251e-24
419430400, 6.6174449004e-24
436207616, 2.6469779602e-23
452984832, 1.0587911841e-22
469762048, 4.2351647363e-22
486539264, 1.6940658945e-21
503316480, 6.7762635780e-21
520093696, 2.7105054312e-20
536870912, 1.0842021725e-19
553648128, 4.3368086899e-19
570425344, 1.7347234760e-18
587202560, 6.9388939039e-18
603979776, 2.7755575616e-17
620756992, 1.1102230246e-16
637534208, 4.4408920985e-16
654311424, 1.7763568394e-15
671088640, 7.1054273576e-15
687865856, 2.8421709430e-14
704643072, 1.1368683772e-13
721420288, 4.5474735089e-13
738197504, 1.8189894035e-12
754974720, 7.2759576142e-12
771751936, 2.9103830457e-11
788529152, 1.1641532183e-10
805306368, 4.6566128731e-10
822083584, 1.8626451492e-09
838860800, 7.4505805969e-09
855638016, 2.9802322388e-08
872415232, 1.1920928955e-07
889192448, 4.7683715820e-07
905969664, 1.9073486328e-06
922746880, 7.6293945312e-06
939524096, 3.0517578125e-05
956301312, 1.2207031250e-04
973078528, 4.8828125000e-04
989855744, 1.9531250000e-03
1006632960, 7.8125000000e-03
1023410176, 3.1250000000e-02
1040187392, 1.2500000000e-01
1056964608, 5.0000000000e-01
1073741824, 2.0000000000e+00
1090519040, 8.0000000000e+00
1107296256, 3.2000000000e+01
1124073472, 1.2800000000e+02
1140850688, 5.1200000000e+02
1157627904, 2.0480000000e+03
1174405120, 8.1920000000e+03
1191182336, 3.2768000000e+04
1207959552, 1.3107200000e+05
1224736768, 5.2428800000e+05
1241513984, 2.0971520000e+06
1258291200, 8.3886080000e+06
1275068416, 3.3554432000e+07
1291845632, 1.3421772800e+08
1308622848, 5.3687091200e+08
1325400064, 2.1474836480e+09
1342177280, 8.5899345920e+09
1358954496, 3.4359738368e+10
1375731712, 1.3743895347e+11
1392508928, 5.4975581389e+11
1409286144, 2.1990232556e+12
1426063360, 8.7960930222e+12
1442840576, 3.5184372089e+13
1459617792, 1.4073748836e+14
1476395008, 5.6294995342e+14
1493172224, 2.2517998137e+15
1509949440, 9.0071992547e+15
1526726656, 3.6028797019e+16
1543503872, 1.4411518808e+17
1560281088, 5.7646075230e+17
1577058304, 2.3058430092e+18
1593835520, 9.2233720369e+18
1610612736, 3.6893488147e+19
1627389952, 1.4757395259e+20
1644167168, 5.9029581036e+20
1660944384, 2.3611832414e+21
1677721600, 9.4447329657e+21
1694498816, 3.7778931863e+22
1711276032, 1.5111572745e+23
1728053248, 6.0446290981e+23
1744830464, 2.4178516392e+24
1761607680, 9.6714065569e+24
1778384896, 3.8685626228e+25
1795162112, 1.5474250491e+26
1811939328, 6.1897001964e+26
1828716544, 2.4758800786e+27
1845493760, 9.9035203143e+27
1862270976, 3.9614081257e+28
1879048192, 1.5845632503e+29
1895825408, 6.3382530011e+29
1912602624, 2.5353012005e+30
1929379840, 1.0141204802e+31
1946157056, 4.0564819207e+31
1962934272, 1.6225927683e+32
1979711488, 6.4903710732e+32
1996488704, 2.5961484293e+33
2013265920, 1.0384593717e+34
2030043136, 4.1538374868e+34
2046820352, 1.6615349947e+35
2063597568, 6.6461399789e+35
2080374784, 2.6584559916e+36
2097152000, 1.0633823966e+37
2113929216, 4.2535295865e+37
2130706432, 1.7014118346e+38


==> FLInt%3A%20Integerized%20Floating%20Points 2/decoration/small.csv <==
0, 0.0000000000e+00
262144, 3.6734198463e-40
524288, 7.3468396926e-40
786432, 1.1020259539e-39
1048576, 1.4693679385e-39
1310720, 1.8367099232e-39
1572864, 2.2040519078e-39
1835008, 2.5713938924e-39
2097152, 2.9387358771e-39
2359296, 3.3060778617e-39
2621440, 3.6734198463e-39
2883584, 4.0407618310e-39
3145728, 4.4081038156e-39
3407872, 4.7754458002e-39
3670016, 5.1427877848e-39
3932160, 5.5101297695e-39
4194304, 5.8774717541e-39
4456448, 6.2448137387e-39
4718592, 6.6121557234e-39
4980736, 6.9794977080e-39
5242880, 7.3468396926e-39
5505024, 7.7141816773e-39
5767168, 8.0815236619e-39
6029312, 8.4488656465e-39
6291456, 8.8162076312e-39
6553600, 9.1835496158e-39
6815744, 9.5508916004e-39
7077888, 9.9182335851e-39
7340032, 1.0285575570e-38
7602176, 1.0652917554e-38
7864320, 1.1020259539e-38
8126464, 1.1387601524e-38
8388608, 1.1754943508e-38
8650752, 1.2122285493e-38
8912896, 1.2489627477e-38
9175040, 1.2856969462e-38
9437184, 1.3224311447e-38
9699328, 1.3591653431e-38
9961472, 1.3958995416e-38
10223616, 1.4326337401e-38
10485760, 1.4693679385e-38
10747904, 1.5061021370e-38
11010048, 1.5428363355e-38
11272192, 1.5795705339e-38
11534336, 1.6163047324e-38
11796480, 1.6530389308e-38
12058624, 1.6897731293e-38
12320768, 1.7265073278e-38
12582912, 1.7632415262e-38
12845056, 1.7999757247e-38
13107200, 1.8367099232e-38
13369344, 1.8734441216e-38
13631488, 1.9101783201e-38
13893632, 1.9469125185e-38
14155776, 1.9836467170e-38
14417920, 2.0203809155e-38
14680064, 2.0571151139e-38
14942208, 2.0938493124e-38
15204352, 2.1305835109e-38
15466496, 2.1673177093e-38
15728640, 2.2040519078e-38
15990784, 2.2407861063e-38
16252928, 2.2775203047e-38
16515072, 2.3142545032e-38
16777216, 2.3509887016e-38
17039360, 2.4244570986e-38
17301504, 2.4979254955e-38
17563648, 2.5713938924e-38
17825792, 2.6448622894e-38
18087936, 2.7183306863e-38
18350080, 2.7917990832e-38
18612224, 2.8652674801e-38
18874368, 2.9387358771e-38
19136512, 3.0122042740e-38
19398656, 3.0856726709e-38
19660800, 3.1591410678e-38
19922944, 3.2326094648e-38
20185088, 3.3060778617e-38
20447232, 3.3795462586e-38
20709376, 3.4530146555e-38
20971520, 3.5264830525e-38
21233664, 3.5999514494e-38
21495808, 3.6734198463e-38
21757952, 3.7468882432e-38
22020096, 3.8203566402e-38
22282240, 3.8938250371e-38
22544384, 3.9672934340e-38
22806528, 4.0407618310e-38
23068672, 4.1142302279e-38
23330816, 4.1876986248e-38
23592960, 4.2611670217e-38
23855104, 4.3346354187e-38
24117248, 4.4081038156e-38
24379392, 4.4815722125e-38
24641536, 4.5550406094e-38
24903680, 4.6285090064e-38
25165824, 4.7019774033e-38
25427968, 4.8489141971e-38
25690112, 4.9958509910e-38
25952256, 5.1427877848e-38
26214400, 5.2897245787e-38
26476544, 5.4366613726e-38
26738688, 5.5835981664e-38
27000832, 5.7305349603e-38
27262976, 5.8774717541e-38
27525120, 6.0244085480e-38
27787264, 6.1713453418e-38
28049408, 6.3182821357e-38
28311552, 6.4652189295e-38
28573696, 6.6121557234e-38
28835840, 6.7590925172e-38
29097984, 6.9060293111e-38
29360128, 7.0529661049e-38
29622272, 7.1999028988e-38
29884416, 7.3468396926e-38
30146560, 7.4937764865e-38
30408704, 7.6407132803e-38
30670848, 7.7876500742e-38
30932992, 7.9345868681e-38
31195136, 8.0815236619e-38
31457280, 8.2284604558e-38
31719424, 8.3753972496e-38
31981568, 8.5223340435e-38
32243712, 8.6692708373e-38
32505856, 8.8162076312e-38
32768000, 8.9631444250e-38
33030144, 9.1100812189e-38
33292288, 9.2570180127e-38
33554432, 9.4039548066e-38
33816576, 9.6978283943e-38
34078720, 9.9917019820e-38
34340864, 1.0285575570e-37
34603008, 1.0579449157e-37
34865152, 1.0873322745e-37
35127296, 1.1167196333e-37
35389440, 1.1461069921e-37
35651584, 1.1754943508e-37
35913728, 1.2048817096e-37
36175872, 1.2342690684e-37
36438016, 1.2636564271e-37
36700160, 1.2930437859e-37
36962304, 1.3224311447e-37
37224448, 1.3518185034e-37
37486592, 1.3812058622e-37
37748736, 1.4105932210e-37
38010880, 1.4399805798e-37
38273024, 1.4693679385e-37
38535168, 1.4987552973e-37
38797312, 1.5281426561e-37
39059456, 1.5575300148e-37
39321600, 1.5869173736e-37
39583744, 1.6163047324e-37
39845888, 1.6456920912e-37
40108032, 1.6750794499e-37
40370176, 1.7044668087e-37
40632320, 1.7338541675e-37
40894464, 1.7632415262e-37
41156608, 1.7926288850e-37
41418752, 1.8220162438e-37
41680896, 1.8514036025e-37
41943040, 1.8807909613e-37
42205184, 1.9395656789e-37
42467328, 1.9983403964e-37
42729472, 2.0571151139e-37
42991616, 2.1158898315e-37
43253760, 2.1746645490e-37
43515904, 2.2334392666e-37
43778048, 2.2922139841e-37
44040192, 2.3509887016e-37
44302336, 2.4097634192e-37
44564480, 2.4685381367e-37
44826624, 2.5273128543e-37
45088768, 2.5860875718e-37
45350912, 2.6448622894e-37
45613056, 2.7036370069e-37
45875200, 2.7624117244e-37
46137344, 2.8211864420e-37
46399488, 2.8799611595e-37
46661632, 2.9387358771e-37
46923776, 2.9975105946e-37
47185920, 3.0562853121e-37
47448064, 3.1150600297e-37
47710208, 3.1738347472e-37
47972352, 3.2326094648e-37
48234496, 3.2913841823e-37
48496640, 3.3501588998e-37
48758784, 3.4089336174e-37
49020928, 3.4677083349e-37
49283072, 3.5264830525e-37
49545216, 3.5852577700e-37
49807360, 3.6440324875e-37
50069504, 3.7028072051e-37
50331648, 3.7615819226e-37
50593792, 3.8791313577e-37
50855936, 3.9966807928e-37
51118080, 4.1142302279e-37
51380224, 4.2317796630e-37
51642368, 4.3493290980e-37
51904512, 4.4668785331e-37
52166656, 4.5844279682e-37
52428800, 4.7019774033e-37
52690944, 4.8195268384e-37
52953088, 4.9370762735e-37
53215232, 5.0546257085e-37
53477376, 5.1721751436e-37
53739520, 5.2897245787e-37
54001664, 5.4072740138e-37
54263808, 5.5248234489e-37
54525952, 5.6423728839e-37
54788096, 5.7599223190e-37
55050240, 5.8774717541e-37
55312384, 5.9950211892e-37
55574528, 6.1125706243e-37
55836672, 6.2301200594e-37
56098816, 6.3476694944e-37
56360960, 6.4652189295e-37
56623104, 6.5827683646e-37
56885248, 6.7003177997e-37
57147392, 6.8178672348e-37
57409536, 6.9354166699e-37
57671680, 7.0529661049e-37
57933824, 7.1705155400e-37
58195968, 7.2880649751e-37
58458112, 7.4056144102e-37
58720256, 7.5231638453e-37
58982400, 7.7582627154e-37
59244544, 7.9933615856e-37
59506688, 8.2284604558e-37
59768832, 8.4635593259e-37
60030976, 8.6986581961e-37
60293120, 8.9337570662e-37
60555264, 9.1688559364e-37
60817408, 9.4039548066e-37
61079552, 9.6390536767e-37
61341696, 9.8741525469e-37
61603840, 1.0109251417e-36
61865984, 1.0344350287e-36
62128128, 1.0579449157e-36
62390272, 1.0814548028e-36
62652416, 1.1049646898e-36
62914560, 1.1284745768e-36
63176704, 1.1519844638e-36
63438848, 1.1754943508e-36
63700992, 1.1990042378e-36
63963136, 1.2225141249e-36
64225280, 1.2460240119e-36
64487424, 1.2695338989e-36
64749568, 1.2930437859e-36
65011712, 1.3165536729e-36
65273856, 1.3400635599e-36
65536000, 1.3635734470e-36
65798144, 1.3870833340e-36
66060288, 1.4105932210e-36
66322432, 1.4341031080e-36
66584576, 1.4576129950e-36
66846720, 1.4811228820e-36
67108864, 1.5046327691e-36


==> decoration/n.csv <==
-2147483648, -0.0000000000e+00
-2130706432, -2.3509887016e-38
-2113929216, -9.4039548066e-38
-2097152000, -3.7615819226e-37
-2080374784, -1.5046327691e-36
-2063597568, -6.0185310762e-36
-2046820352, -2.4074124305e-35
-2030043136, -9.6296497219e-35
-2013265920, -3.8518598888e-34
-1996488704, -1.5407439555e-33
-1979711488, -6.1629758220e-33
-1962934272, -2.4651903288e-32
-1946157056, -9.8607613153e-32
-1929379840, -3.9443045261e-31
-1912602624, -1.5777218104e-30
-1895825408, -6.3108872418e-30
-1879048192, -2.5243548967e-29
-1862270976, -1.0097419587e-28
-1845493760, -4.0389678347e-28
-1828716544, -1.6155871339e-27
-1811939328, -6.4623485356e-27
-1795162112, -2.5849394142e-26
-1778384896, -1.0339757657e-25
-1761607680, -4.1359030628e-25
-1744830464, -1.6543612251e-24
-1728053248, -6.6174449004e-24
-1711276032, -2.6469779602e-23
-1694498816, -1.0587911841e-22
-1677721600, -4.2351647363e-22
-1660944384, -1.6940658945e-21
-1644167168, -6.7762635780e-21
-1627389952, -2.7105054312e-20
-1610612736, -1.0842021725e-19
-1593835520, -4.3368086899e-19
-1577058304, -1.7347234760e-18
-1560281088, -6.9388939039e-18
-1543503872, -2.7755575616e-17
-1526726656, -1.1102230246e-16
-1509949440, -4.4408920985e-16
-1493172224, -1.7763568394e-15
-1476395008, -7.1054273576e-15
-1459617792, -2.8421709430e-14
-1442840576, -1.1368683772e-13
-1426063360, -4.5474735089e-13
-1409286144, -1.8189894035e-12
-1392508928, -7.2759576142e-12
-1375731712, -2.9103830457e-11
-1358954496, -1.1641532183e-10
-1342177280, -4.6566128731e-10
-1325400064, -1.8626451492e-09
-1308622848, -7.4505805969e-09
-1291845632, -2.9802322388e-08
-1275068416, -1.1920928955e-07
-1258291200, -4.7683715820e-07
-1241513984, -1.9073486328e-06
-1224736768, -7.6293945312e-06
-1207959552, -3.0517578125e-05
-1191182336, -1.2207031250e-04
-1174405120, -4.8828125000e-04
-1157627904, -1.9531250000e-03
-1140850688, -7.8125000000e-03
-1124073472, -3.1250000000e-02
-1107296256, -1.2500000000e-01
-1090519040, -5.0000000000e-01
-1073741824, -2.0000000000e+00
-1056964608, -8.0000000000e+00
-1040187392, -3.2000000000e+01
-1023410176, -1.2800000000e+02
-1006632960, -5.1200000000e+02
-989855744, -2.0480000000e+03
-973078528, -8.1920000000e+03
-956301312, -3.2768000000e+04
-939524096, -1.3107200000e+05
-922746880, -5.2428800000e+05
-905969664, -2.0971520000e+06
-889192448, -8.3886080000e+06
-872415232, -3.3554432000e+07
-855638016, -1.3421772800e+08
-838860800, -5.3687091200e+08
-822083584, -2.1474836480e+09
-805306368, -8.5899345920e+09
-788529152, -3.4359738368e+10
-771751936, -1.3743895347e+11
-754974720, -5.4975581389e+11
-738197504, -2.1990232556e+12
-721420288, -8.7960930222e+12
-704643072, -3.5184372089e+13
-687865856, -1.4073748836e+14
-671088640, -5.6294995342e+14
-654311424, -2.2517998137e+15
-637534208, -9.0071992547e+15
-620756992, -3.6028797019e+16
-603979776, -1.4411518808e+17
-587202560, -5.7646075230e+17
-570425344, -2.3058430092e+18
-553648128, -9.2233720369e+18
-536870912, -3.6893488147e+19
-520093696, -1.4757395259e+20
-503316480, -5.9029581036e+20
-486539264, -2.3611832414e+21
-469762048, -9.4447329657e+21
-452984832, -3.7778931863e+22
-436207616, -1.5111572745e+23
-419430400, -6.0446290981e+23
-402653184, -2.4178516392e+24
-385875968, -9.6714065569e+24
-369098752, -3.8685626228e+25
-352321536, -1.5474250491e+26
-335544320, -6.1897001964e+26
-318767104, -2.4758800786e+27
-301989888, -9.9035203143e+27
-285212672, -3.9614081257e+28
-268435456, -1.5845632503e+29
-251658240, -6.3382530011e+29
-234881024, -2.5353012005e+30
-218103808, -1.0141204802e+31
-201326592, -4.0564819207e+31
-184549376, -1.6225927683e+32
-167772160, -6.4903710732e+32
-150994944, -2.5961484293e+33
-134217728, -1.0384593717e+34
-117440512, -4.1538374868e+34
-100663296, -1.6615349947e+35
-83886080, -6.6461399789e+35
-67108864, -2.6584559916e+36
-50331648, -1.0633823966e+37
-33554432, -4.2535295865e+37
-16777216, -1.7014118346e+38


==> decoration/p.csv <==
0, 0.0000000000e+00
16777216, 2.3509887016e-38
33554432, 9.4039548066e-38
50331648, 3.7615819226e-37
67108864, 1.5046327691e-36
83886080, 6.0185310762e-36
100663296, 2.4074124305e-35
117440512, 9.6296497219e-35
134217728, 3.8518598888e-34
150994944, 1.5407439555e-33
167772160, 6.1629758220e-33
184549376, 2.4651903288e-32
201326592, 9.8607613153e-32
218103808, 3.9443045261e-31
234881024, 1.5777218104e-30
251658240, 6.3108872418e-30
268435456, 2.5243548967e-29
285212672, 1.0097419587e-28
301989888, 4.0389678347e-28
318767104, 1.6155871339e-27
335544320, 6.4623485356e-27
352321536, 2.5849394142e-26
369098752, 1.0339757657e-25
385875968, 4.1359030628e-25
402653184, 1.6543612251e-24
419430400, 6.6174449004e-24
436207616, 2.6469779602e-23
452984832, 1.0587911841e-22
469762048, 4.2351647363e-22
486539264, 1.6940658945e-21
503316480, 6.7762635780e-21
520093696, 2.7105054312e-20
536870912, 1.0842021725e-19
553648128, 4.3368086899e-19
570425344, 1.7347234760e-18
587202560, 6.9388939039e-18
603979776, 2.7755575616e-17
620756992, 1.1102230246e-16
637534208, 4.4408920985e-16
654311424, 1.7763568394e-15
671088640, 7.1054273576e-15
687865856, 2.8421709430e-14
704643072, 1.1368683772e-13
721420288, 4.5474735089e-13
738197504, 1.8189894035e-12
754974720, 7.2759576142e-12
771751936, 2.9103830457e-11
788529152, 1.1641532183e-10
805306368, 4.6566128731e-10
822083584, 1.8626451492e-09
838860800, 7.4505805969e-09
855638016, 2.9802322388e-08
872415232, 1.1920928955e-07
889192448, 4.7683715820e-07
905969664, 1.9073486328e-06
922746880, 7.6293945312e-06
939524096, 3.0517578125e-05
956301312, 1.2207031250e-04
973078528, 4.8828125000e-04
989855744, 1.9531250000e-03
1006632960, 7.8125000000e-03
1023410176, 3.1250000000e-02
1040187392, 1.2500000000e-01
1056964608, 5.0000000000e-01
1073741824, 2.0000000000e+00
1090519040, 8.0000000000e+00
1107296256, 3.2000000000e+01
1124073472, 1.2800000000e+02
1140850688, 5.1200000000e+02
1157627904, 2.0480000000e+03
1174405120, 8.1920000000e+03
1191182336, 3.2768000000e+04
1207959552, 1.3107200000e+05
1224736768, 5.2428800000e+05
1241513984, 2.0971520000e+06
1258291200, 8.3886080000e+06
1275068416, 3.3554432000e+07
1291845632, 1.3421772800e+08
1308622848, 5.3687091200e+08
1325400064, 2.1474836480e+09
1342177280, 8.5899345920e+09
1358954496, 3.4359738368e+10
1375731712, 1.3743895347e+11
1392508928, 5.4975581389e+11
1409286144, 2.1990232556e+12
1426063360, 8.7960930222e+12
1442840576, 3.5184372089e+13
1459617792, 1.4073748836e+14
1476395008, 5.6294995342e+14
1493172224, 2.2517998137e+15
1509949440, 9.0071992547e+15
1526726656, 3.6028797019e+16
1543503872, 1.4411518808e+17
1560281088, 5.7646075230e+17
1577058304, 2.3058430092e+18
1593835520, 9.2233720369e+18
1610612736, 3.6893488147e+19
1627389952, 1.4757395259e+20
1644167168, 5.9029581036e+20
1660944384, 2.3611832414e+21
1677721600, 9.4447329657e+21
1694498816, 3.7778931863e+22
1711276032, 1.5111572745e+23
1728053248, 6.0446290981e+23
1744830464, 2.4178516392e+24
1761607680, 9.6714065569e+24
1778384896, 3.8685626228e+25
1795162112, 1.5474250491e+26
1811939328, 6.1897001964e+26
1828716544, 2.4758800786e+27
1845493760, 9.9035203143e+27
1862270976, 3.9614081257e+28
1879048192, 1.5845632503e+29
1895825408, 6.3382530011e+29
1912602624, 2.5353012005e+30
1929379840, 1.0141204802e+31
1946157056, 4.0564819207e+31
1962934272, 1.6225927683e+32
1979711488, 6.4903710732e+32
1996488704, 2.5961484293e+33
2013265920, 1.0384593717e+34
2030043136, 4.1538374868e+34
2046820352, 1.6615349947e+35
2063597568, 6.6461399789e+35
2080374784, 2.6584559916e+36
2097152000, 1.0633823966e+37
2113929216, 4.2535295865e+37
2130706432, 1.7014118346e+38


==> decoration/small.csv <==
0, 0.0000000000e+00
262144, 3.6734198463e-40
524288, 7.3468396926e-40
786432, 1.1020259539e-39
1048576, 1.4693679385e-39
1310720, 1.8367099232e-39
1572864, 2.2040519078e-39
1835008, 2.5713938924e-39
2097152, 2.9387358771e-39
2359296, 3.3060778617e-39
2621440, 3.6734198463e-39
2883584, 4.0407618310e-39
3145728, 4.4081038156e-39
3407872, 4.7754458002e-39
3670016, 5.1427877848e-39
3932160, 5.5101297695e-39
4194304, 5.8774717541e-39
4456448, 6.2448137387e-39
4718592, 6.6121557234e-39
4980736, 6.9794977080e-39
5242880, 7.3468396926e-39
5505024, 7.7141816773e-39
5767168, 8.0815236619e-39
6029312, 8.4488656465e-39
6291456, 8.8162076312e-39
6553600, 9.1835496158e-39
6815744, 9.5508916004e-39
7077888, 9.9182335851e-39
7340032, 1.0285575570e-38
7602176, 1.0652917554e-38
7864320, 1.1020259539e-38
8126464, 1.1387601524e-38
8388608, 1.1754943508e-38
8650752, 1.2122285493e-38
8912896, 1.2489627477e-38
9175040, 1.2856969462e-38
9437184, 1.3224311447e-38
9699328, 1.3591653431e-38
9961472, 1.3958995416e-38
10223616, 1.4326337401e-38
10485760, 1.4693679385e-38
10747904, 1.5061021370e-38
11010048, 1.5428363355e-38
11272192, 1.5795705339e-38
11534336, 1.6163047324e-38
11796480, 1.6530389308e-38
12058624, 1.6897731293e-38
12320768, 1.7265073278e-38
12582912, 1.7632415262e-38
12845056, 1.7999757247e-38
13107200, 1.8367099232e-38
13369344, 1.8734441216e-38
13631488, 1.9101783201e-38
13893632, 1.9469125185e-38
14155776, 1.9836467170e-38
14417920, 2.0203809155e-38
14680064, 2.0571151139e-38
14942208, 2.0938493124e-38
15204352, 2.1305835109e-38
15466496, 2.1673177093e-38
15728640, 2.2040519078e-38
15990784, 2.2407861063e-38
16252928, 2.2775203047e-38
16515072, 2.3142545032e-38
16777216, 2.3509887016e-38
17039360, 2.4244570986e-38
17301504, 2.4979254955e-38
17563648, 2.5713938924e-38
17825792, 2.6448622894e-38
18087936, 2.7183306863e-38
18350080, 2.7917990832e-38
18612224, 2.8652674801e-38
18874368, 2.9387358771e-38
19136512, 3.0122042740e-38
19398656, 3.0856726709e-38
19660800, 3.1591410678e-38
19922944, 3.2326094648e-38
20185088, 3.3060778617e-38
20447232, 3.3795462586e-38
20709376, 3.4530146555e-38
20971520, 3.5264830525e-38
21233664, 3.5999514494e-38
21495808, 3.6734198463e-38
21757952, 3.7468882432e-38
22020096, 3.8203566402e-38
22282240, 3.8938250371e-38
22544384, 3.9672934340e-38
22806528, 4.0407618310e-38
23068672, 4.1142302279e-38
23330816, 4.1876986248e-38
23592960, 4.2611670217e-38
23855104, 4.3346354187e-38
24117248, 4.4081038156e-38
24379392, 4.4815722125e-38
24641536, 4.5550406094e-38
24903680, 4.6285090064e-38
25165824, 4.7019774033e-38
25427968, 4.8489141971e-38
25690112, 4.9958509910e-38
25952256, 5.1427877848e-38
26214400, 5.2897245787e-38
26476544, 5.4366613726e-38
26738688, 5.5835981664e-38
27000832, 5.7305349603e-38
27262976, 5.8774717541e-38
27525120, 6.0244085480e-38
27787264, 6.1713453418e-38
28049408, 6.3182821357e-38
28311552, 6.4652189295e-38
28573696, 6.6121557234e-38
28835840, 6.7590925172e-38
29097984, 6.9060293111e-38
29360128, 7.0529661049e-38
29622272, 7.1999028988e-38
29884416, 7.3468396926e-38
30146560, 7.4937764865e-38
30408704, 7.6407132803e-38
30670848, 7.7876500742e-38
30932992, 7.9345868681e-38
31195136, 8.0815236619e-38
31457280, 8.2284604558e-38
31719424, 8.3753972496e-38
31981568, 8.5223340435e-38
32243712, 8.6692708373e-38
32505856, 8.8162076312e-38
32768000, 8.9631444250e-38
33030144, 9.1100812189e-38
33292288, 9.2570180127e-38
33554432, 9.4039548066e-38
33816576, 9.6978283943e-38
34078720, 9.9917019820e-38
34340864, 1.0285575570e-37
34603008, 1.0579449157e-37
34865152, 1.0873322745e-37
35127296, 1.1167196333e-37
35389440, 1.1461069921e-37
35651584, 1.1754943508e-37
35913728, 1.2048817096e-37
36175872, 1.2342690684e-37
36438016, 1.2636564271e-37
36700160, 1.2930437859e-37
36962304, 1.3224311447e-37
37224448, 1.3518185034e-37
37486592, 1.3812058622e-37
37748736, 1.4105932210e-37
38010880, 1.4399805798e-37
38273024, 1.4693679385e-37
38535168, 1.4987552973e-37
38797312, 1.5281426561e-37
39059456, 1.5575300148e-37
39321600, 1.5869173736e-37
39583744, 1.6163047324e-37
39845888, 1.6456920912e-37
40108032, 1.6750794499e-37
40370176, 1.7044668087e-37
40632320, 1.7338541675e-37
40894464, 1.7632415262e-37
41156608, 1.7926288850e-37
41418752, 1.8220162438e-37
41680896, 1.8514036025e-37
41943040, 1.8807909613e-37
42205184, 1.9395656789e-37
42467328, 1.9983403964e-37
42729472, 2.0571151139e-37
42991616, 2.1158898315e-37
43253760, 2.1746645490e-37
43515904, 2.2334392666e-37
43778048, 2.2922139841e-37
44040192, 2.3509887016e-37
44302336, 2.4097634192e-37
44564480, 2.4685381367e-37
44826624, 2.5273128543e-37
45088768, 2.5860875718e-37
45350912, 2.6448622894e-37
45613056, 2.7036370069e-37
45875200, 2.7624117244e-37
46137344, 2.8211864420e-37
46399488, 2.8799611595e-37
46661632, 2.9387358771e-37
46923776, 2.9975105946e-37
47185920, 3.0562853121e-37
47448064, 3.1150600297e-37
47710208, 3.1738347472e-37
47972352, 3.2326094648e-37
48234496, 3.2913841823e-37
48496640, 3.3501588998e-37
48758784, 3.4089336174e-37
49020928, 3.4677083349e-37
49283072, 3.5264830525e-37
49545216, 3.5852577700e-37
49807360, 3.6440324875e-37
50069504, 3.7028072051e-37
50331648, 3.7615819226e-37
50593792, 3.8791313577e-37
50855936, 3.9966807928e-37
51118080, 4.1142302279e-37
51380224, 4.2317796630e-37
51642368, 4.3493290980e-37
51904512, 4.4668785331e-37
52166656, 4.5844279682e-37
52428800, 4.7019774033e-37
52690944, 4.8195268384e-37
52953088, 4.9370762735e-37
53215232, 5.0546257085e-37
53477376, 5.1721751436e-37
53739520, 5.2897245787e-37
54001664, 5.4072740138e-37
54263808, 5.5248234489e-37
54525952, 5.6423728839e-37
54788096, 5.7599223190e-37
55050240, 5.8774717541e-37
55312384, 5.9950211892e-37
55574528, 6.1125706243e-37
55836672, 6.2301200594e-37
56098816, 6.3476694944e-37
56360960, 6.4652189295e-37
56623104, 6.5827683646e-37
56885248, 6.7003177997e-37
57147392, 6.8178672348e-37
57409536, 6.9354166699e-37
57671680, 7.0529661049e-37
57933824, 7.1705155400e-37
58195968, 7.2880649751e-37
58458112, 7.4056144102e-37
58720256, 7.5231638453e-37
58982400, 7.7582627154e-37
59244544, 7.9933615856e-37
59506688, 8.2284604558e-37
59768832, 8.4635593259e-37
60030976, 8.6986581961e-37
60293120, 8.9337570662e-37
60555264, 9.1688559364e-37
60817408, 9.4039548066e-37
61079552, 9.6390536767e-37
61341696, 9.8741525469e-37
61603840, 1.0109251417e-36
61865984, 1.0344350287e-36
62128128, 1.0579449157e-36
62390272, 1.0814548028e-36
62652416, 1.1049646898e-36
62914560, 1.1284745768e-36
63176704, 1.1519844638e-36
63438848, 1.1754943508e-36
63700992, 1.1990042378e-36
63963136, 1.2225141249e-36
64225280, 1.2460240119e-36
64487424, 1.2695338989e-36
64749568, 1.2930437859e-36
65011712, 1.3165536729e-36
65273856, 1.3400635599e-36
65536000, 1.3635734470e-36
65798144, 1.3870833340e-36
66060288, 1.4105932210e-36
66322432, 1.4341031080e-36
66584576, 1.4576129950e-36
66846720, 1.4811228820e-36
67108864, 1.5046327691e-36

